A Secure Blockchain-Assisted Framework for Real-Time Maritime Environmental Compliance Monitoring

The maritime industry is governed by stringent environmental regulations, most notably the International Convention for the Prevention of Pollution from Ships (MARPOL). Ensuring compliance with these regulations is difficult due to low inspection rates and the risk of data fabrication. To address these issues, this paper proposes a secure blockchain-assisted framework for real-time maritime environmental compliance monitoring. By integrating IoT and shipboard sensors with blockchain technology, the framework ensures immutable and transparent record-keeping of environmental data. Smart contracts automate compliance verification and notify relevant authorities in case of non-compliance. A proof-of-concept case study on sulfur emissions demonstrates the framework's efficacy in enhancing MARPOL enforcement through real-time data integrity and regulatory adherence. The proposed system leverages the Polygon blockchain for scalability and efficiency, providing a robust solution for maritime environmental protection. The evaluation results demonstrate that the proposed blockchain-enhanced compliance monitoring system effectively and securely ensures real-time regulatory adherence with high scalability, efficiency, and cost-effectiveness, leveraging the robust capabilities of the Polygon blockchain.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



